The CUHK-TENCENT speaker diarization system for the ICASSP 2022 multi-channel multi-party meeting transcription challenge

This paper describes our speaker diarization system submitted to the Multi-channel Multi-party Meeting Transcription (M2MeT) challenge, where Mandarin meeting data were recorded in multi-channel format for diarization and automatic speech recognition (ASR) tasks. In these meeting scenarios, the uncertainty of the speaker number and the high ratio of overlapped speech present great challenges for diarization. Based on the assumption that there is valuable complementary information between acoustic features, spatial-related and speaker-related features, we propose a multi-level feature fusion mechanism based target-speaker voice activity detection (FFM-TS-VAD) system to improve the performance of the conventional TS-VAD system. Furthermore, we propose a data augmentation method during training to improve the system robustness when the angular difference between two speakers is relatively small. We provide comparisons for different sub-systems we used in M2MeT challenge. Our submission is a fusion of several sub-systems and ranks second in the diarization task.

==> stdout.txt <==
----------------------------------------
Computing diarisation metrics
Loading speaker turns from reference RTTMs...
Loading speaker turns from system RTTMs...
No universal evaluation map specified. Approximating from reference and speaker turn extents...
Trimming reference speaker turns to UEM scoring regions...
Trimming system speaker turns to UEM scoring regions...
Checking for overlapping reference speaker turns...
Checking for overlapping system speaker turns...
Scoring...
file_scores: []
global_scores: Scores(file_id=u'*** OVERALL ***', der=5.934663709017859, jer=27.452003521050482)
----------------------------------------

